Orbit: An Evidence-Grounded Benchmark for Evaluating LLMs on IT Operations Reasoning

LLMs now support IT operations (ITOps), but benchmarks rarely show why a model fails. We present ORBIT, a benchmark of ITOps questions in three formats, namely multiple-choice, open-ended, and troubleshooting, with each question accompanied by a reference answer and a recorded source. An audit found template defects in about a tenth of the generated items, so we drop them and rebuild the troubleshooting format from real practitioner threads with accepted answers. Under one independent judge, five LLMs answer most multiple-choice items correctly, between a third and just over half of the open-ended items, and a minority of the troubleshooting items, even under a more lenient root-cause rubric. When models judged their own answers, they accepted many answers to defective items, so we use one independent judge for every model. Word overlap with the question finds the correct option for more than half of the multiple-choice items. ORBIT is a diagnostic aid for selecting and supervising assistants rather than a deployment test.

==> icse_reviews.txt <==
ICSE 2027 REVIEW ANALYSIS - ORBIT
================================


2. ACKNOWLEDGED CONTRIBUTIONS
------------------------------
- ORBIT provides 3,178 ITOps reasoning instances.
- It addresses evidence-grounded, multi-step operational reasoning.
- Sources include APM and cloud documentation, operational wikis, product documentation, and practitioner forums.
- The benchmark uses a retrieval-grounded, human-in-the-loop construction pipeline.
- Instances contain verified answers, structured reasoning traces, and provenance links.
- Tasks include MCQs, open-ended questions, and troubleshooting.
- Five LLMs were evaluated.
- A repository provides the dataset, evaluation harness, and construction artifacts.

3. STRENGTHS
------------
- Timely and relevant research topic (A, C).
- Strong motivation (A).
- Useful resource for researchers and practitioners (A, B, C).
- Sound dataset construction methodology (A).
- Adequate research method (C).
- Interesting experimental observations (A, C).
- Helpful existing-benchmark comparison in Table I (C).
- Adequate threats-to-validity discussion, with some limitations (C).
- Public artifacts improve reproducibility and auditability (A, C).
- Generally clear writing and organization (A, C).

4. WEAKNESSES AND REQUIRED IMPROVEMENTS
----------------------------------------

4.1 NOVELTY AND DIFFERENTIATION
Reviewers: A, C, D

Criticisms:
- ITOps benchmarking is not a fundamentally new concept.
- Novelty is incremental.
- Differentiation from existing benchmarks is insufficient.
- Comparisons with Microsoft Open RCA, IBM ITBench, and commercial systems are needed.
- Some claimed unsolved problems may already be addressed by industry.
- The value of ORBIT relative to industrial datasets and models is unclear.
- A benchmark alone was considered insufficient for the ICSE research track.

Authors' response:
- ORBIT focuses on evidence-grounded, auditable, multi-step reasoning.
- ITBench focuses primarily on task execution in operational environments.
- ORBIT combines operational grounding, multi-step inference, provenance, reasoning annotations, adversarial evaluation, and heterogeneous formats.
- Table I compares benchmark capabilities.
- Table II illustrates evidence-combination tasks.
- ORBIT complements execution-centric benchmarks.

Required actions:
- Demonstrate a contribution beyond benchmark construction.
- Compare with existing benchmarks and industrial systems.
- Validate unique diagnostic capabilities.
- Establish practical benefits.

4.2 EXPERIMENTAL DESIGN
Reviewers: B, C

Criticisms:
- Approximately nine of ten pages describe construction, with only one page for evaluation.
- No explicit research questions or hypotheses.
- Insufficient justification for model selection.
- Closed-book setting is not justified.
- MCQ exact-match and generative LLM-judge choices need explanation.
- Zero-shot and few-shot settings need justification.
- Three failure-mode cohorts lack clear selection criteria.
- Abstract findings appear descriptive rather than hypothesis-driven.
- Empirical evaluation is insufficient for research-track claims.

Authors' proposed research questions:
- RQ1: How does performance change from recognition to generation and diagnosis?
- RQ2: How robust are models to adversarial instances?
- RQ3: Which reasoning capabilities dominate failures?

Additional explanations:
- Five open-weight models cover different families, architectures, and scales.
- A provider-agnostic pipeline supports reproducibility.
- Closed-book evaluation measures reasoning from internalized knowledge.
- Open-book/RAG evaluation is a proposed future extension.
- Exact match evaluates unambiguous MCQs.
- Semantic assessment evaluates generative answers.

Required actions:
- Expand the empirical evaluation substantially.
- Introduce explicit RQs and hypotheses.
- Justify model, protocol, and task selections.
- Link experiments directly to research questions.

4.3 BASELINES AND STATISTICAL SIGNIFICANCE
Reviewers: B, C

Criticisms:
- No adequate experimental baselines.
- No statistical significance testing.
- Confidence intervals in Tables IX-XI overlap substantially.
- Model rankings lack strong statistical support.
- Differences between models may have limited practical significance.
- Mistral Medium scores approximately 82.7 versus Llama 3.3 70B at approximately 79.8.
- The practical meaning of these differences is unclear.
- Practitioners may consult multiple models for critical decisions.
- Model rankings can become outdated rapidly.
- Quantitative comparisons with existing benchmarks are needed.
- More powerful models could strengthen the study.

Evaluated models:
- Llama 3.3 70B Instruct.
- Mistral Small 3.1 (24B).
- Llama 4 Maverick (17B-128E).
- Granite 4.0 H Small.
- Mistral Medium (2505).

Authors' response:
- Small aggregate differences should not independently guide deployment.
- The central result concerns capability gaps across task types.
- Open-ended and troubleshooting tasks are harder than MCQs.
- Zero-shot adversarial degradation is 31.46-48.86 percentage points.
- Few-shot prompting does not eliminate the robustness gap.
- Diagnostic reasoning remains difficult across 680 instances.
- The N=6 long-context result will be treated as exploratory.

Required actions:
- Introduce appropriate baselines.
- Add paired statistical tests.
- Report effect sizes.
- Apply multiple-comparison correction.
- Avoid unsupported ranking claims.
- Assess practical deployment relevance.

4.4 LLM JUDGE RELIABILITY
Reviewer: B

Criticisms:
- The LLM judging procedure is insufficiently specified.
- Scoring rubrics and prompts are not adequately documented.
- Reproducibility needs improvement.

Authors' reported validation:
- Weighted Cohen's kappa: 0.80.
- ICC(2,1): 0.82.
- Exact agreement: 81%.
- Agreement within plus/minus 1: 99%.
- Human consensus was compared with a three-LLM ensemble.

Required actions:
- Release complete judge prompts.
- Document scoring rubrics.
- Explain ensemble aggregation.
- Specify deterministic temperature-0 settings.
- Explain human validation.

4.5 ADVERSARIAL ROBUSTNESS
Reviewer: B

Criticisms:
- Adversarial construction procedure is unclear.
- Failure-mode cohort selection is insufficiently explained.
- Robustness claims need stronger empirical support.

Authors' response:
- Standard-to-adversarial zero-shot gaps are 31.46-48.86 points.
- Few-shot prompting does not eliminate the degradation.
- Diagnostic reasoning remains difficult for the N=680 cohort.

Required actions:
- Document adversarial generation.
- Explain failure-mode cohorts.
- Strengthen robustness experiments.
- Connect robustness results to research questions.

4.6 REASONING AND SHORTCUT VALIDITY
Addressed in rebuttal to B and C

Concern:
- ORBIT must distinguish genuine reasoning from lexical and positional shortcuts.

Authors' evidence from 2,513 MCQs:
- Random ATS: 0.25.
- Random AUROC: 0.50.
- Strongest unsupervised lexical ATS: 0.29.
- Strongest unsupervised lexical AUROC: 0.53.
- Strongest trained shortcut classifier ATS: 0.33.
- Strongest trained shortcut classifier AUROC: 0.59.
- Position and answer-length heuristics: approximately 31-32%.

Authors' interpretation:
- Superficial answer-string artifacts do not adequately explain model performance.

Required actions:
- Retain shortcut analysis.
- Explain shortcut baseline selection.
- Connect findings to reasoning validity.

4.7 DATA CONTAMINATION
Reviewer: C

Criticisms:
- Public benchmark data may enter future LLM training.
- Memorization could compromise evaluation validity.
- Contamination prevention and mitigation are unclear.

Authors' response:
- Public-source contamination cannot be completely eliminated.
- ORBIT creates new expert-validated questions, answers, distractors, and reasoning structures.
- Temporal splits are proposed.
- Post-training-cutoff source material could reduce contamination risk.
- Closed-book versus open-book comparisons are proposed.

Required actions:
- Introduce contamination-aware protocols.
- Evaluate temporal holdouts.
- Document possible training overlap.
- Acknowledge residual limitations.

4.8 GROUNDING AND EXTERNAL VALIDITY
Addressed in rebuttal to C

Authors' reported evidence:
- 11.8% of instances lack grounding links.
- Approximately 88% form a fully grounded subset.
- Overall Stack Overflow coverage: 75.05%.
- Retrieval coverage for non-synthetic instances: 100%.
- Open-ended and root-cause-analysis hit rates: 100%.

Required actions:
- Report grounding limitations transparently.
- Evaluate fully grounded instances separately where appropriate.
- Explain external validation methodology.
- Avoid equating retrieval coverage with complete real-world validity.

4.9 RELATED WORK
Reviewers: A, C

Criticisms:
- Benchmark discovery appears non-systematic.
- Relevant academic or industrial benchmarks may be missing.
- Gray literature coverage is unclear.
- Direct comparisons are insufficient.

Authors' response:
- Document peer-reviewed database searches.
- Include gray literature and industrial resources.
- Provide search strings and search dates.
- Define inclusion and exclusion criteria.
- Expand Table I.
- Compare task properties where evaluation protocols are incompatible.

Required actions:
- Perform systematic benchmark discovery.
- Expand comparison coverage.
- Quantitatively compare compatible benchmarks.
- Clearly distinguish reasoning from environment execution.

4.10 SOFTWARE ENGINEERING RELEVANCE
Reviewers: A, C, D

Criticisms:
- Connection to software engineering is weak.
- Industrial applicability is insufficiently demonstrated.
- Static benchmarks may become outdated.
- Research-track contribution is unclear.

Authors' response:
ORBIT covers:
- Site reliability engineering.
- Debugging.
- Incident diagnosis.
- Root-cause localization.
- Reliability engineering.
- Configuration reasoning.
- Infrastructure-as-code reasoning.
- Observability.
- Remediation.

Required actions:
- Explicitly connect ORBIT to software engineering research.
- Demonstrate real operational relevance.
- Investigate how benchmark results relate to downstream task performance.

4.11 PRESENTATION AND REFERENCES
Reviewers: A, B, C

Corrections:
- Fix figure and table placement.
- Figure 1 and Table I appear before their first mentions.
- Increase table text size, especially Table V.
- Standardize LLM, SRE, ITOps, and AI acronyms.
- Complete references [4], [5], and [18].
- Consider retaining [17] instead of [21] and [18] instead of [22], because the latter are older arXiv versions.
- Avoid numerical citations as grammatical nouns.
- Use author-based phrasing such as 'Smith et al. state...' instead of '[1] states...'.
- Correct 'scenarios. ;'.
- Correct '[25] synthesizes...' to an author-based construction.
- Correct 'AIOPs'.
- Correct 'where Recently,'.
- Improve evaluation organization and documentation.

5. EXPLICIT REVIEWER QUESTIONS
------------------------------

Reviewer A:
Q1. Have industrial systems already solved problems identified by ORBIT?
Q2. Do industrial systems have better datasets or models?
Q3. What is ORBIT's value in this context?

Reviewer C:
Q4. How was related work identified systematically?
Q5. How can coverage of academic and gray literature be ensured?
Q6. How can public benchmark contamination be prevented or mitigated?
Q7. How does ORBIT perform compared with similar benchmarks?

Reviewer B:
- No separately labeled questions section.
- Major methodological concerns were raised in detailed comments.

6. AUTHORS' REBUTTAL STRUCTURE
-------------------------------
Submitted: September 25
Length: 998 words

Q1 - Novelty:
- ORBIT complements ITBench.
- Provides auditable, provenance-linked operational reasoning.
- Supports heterogeneous task formats.

Q2 - Evaluation rigor:
- Introduce three RQs.
- Justify model selection and evaluation settings.
- Document LLM judging.
- Add statistical testing.

Q3 - Meaningfulness of results:
- Focus on recognition-generation-diagnosis gaps.
- Emphasize adversarial robustness degradation.
- Avoid overstating small aggregate differences.

Q4 - Shortcut resistance:
- Analyze all 2,513 MCQs.
- Compare lexical, trained, positional, and length heuristics.

Q5 - Contamination and validity:
- Acknowledge contamination risks.
- Introduce temporal splits.
- Compare closed-book and open-book settings.
- Report provenance coverage and external validation.

Q6 - Related work and SE relevance:
- Systematically identify benchmarks.
- Expand industrial comparisons.
- Explain SRE, debugging, incident response, and maintenance relevance.

Q7 - Presentation and reproducibility:
- Correct tables, figures, acronyms, references, and typos.
- Expand evaluation protocol documentation.
- Preserve the anonymous repository.

7. FINAL METAREVIEW
------------------
Reviewer D
Recommendation: REJECT

Positive finding:
- The benchmark is potentially valuable to the research community.

Reasons for rejection:
1. Insufficient empirical assessment.
2. Proposed rebuttal additions require substantial new research.
3. Required changes exceed the scope of a major revision.
4. A benchmark alone was not considered a sufficient research-track contribution.
5. Novelty relative to industrial practice and related literature remains unclear.
6. Reviewers unanimously agreed the manuscript was not ready for ICSE 2027.

8. PRIORITIZED RESUBMISSION CHECKLIST
--------------------------------------

CRITICAL - NOVELTY
[ ] Establish a contribution beyond benchmark release.
[ ] Differentiate ORBIT from ITBench, Open RCA, and alternatives.
[ ] Demonstrate unique diagnostic capabilities empirically.
[ ] Establish clear software engineering research relevance.
[ ] Systematically discover related academic and industrial work.

CRITICAL - EMPIRICAL EVALUATION
[ ] Structure experiments around explicit RQs and hypotheses.
[ ] Substantially expand evaluation.
[ ] Justify model selection and include stronger models where appropriate.
[ ] Explain closed-book, zero-shot, few-shot, and scoring choices.
[ ] Add baselines and compatible benchmark comparisons.
[ ] Run paired significance tests.
[ ] Report effect sizes and multiple-comparison corrections.
[ ] Evaluate practical significance.

HIGH - ROBUSTNESS AND REASONING
[ ] Document adversarial construction.
[ ] Explain failure-mode cohorts.
[ ] Analyze adversarial degradation.
[ ] Expand diagnostic reasoning analysis.
[ ] Retain shortcut baseline experiments.
[ ] Treat N=6 long-context results as exploratory unless expanded.

HIGH - RELIABILITY AND VALIDITY
[ ] Release judge prompts and rubrics.
[ ] Explain ensemble judging and human validation.
[ ] Specify deterministic evaluation configuration.
[ ] Introduce contamination-aware and temporal testing.
[ ] Develop standardized open-book/RAG evaluation.
[ ] Report grounded-subset performance.
[ ] Clarify external validation and retrieval coverage.

MEDIUM - REPRODUCIBILITY AND PRESENTATION
[ ] Expand protocol and harness documentation.
[ ] Preserve benchmark and construction artifacts.
[ ] Correct figure and table placement.
[ ] Improve table readability.
[ ] Standardize acronyms.
[ ] Fix citations, references, and typos.

9. CENTRAL CONCLUSION
---------------------
The primary concern is not that ORBIT lacks value as a dataset. The reviewers recognize its usefulness.

The main weaknesses are:
1. Insufficient differentiation from existing benchmarks and industrial systems.
2. Insufficient empirical evaluation.
3. Lack of strong baselines and statistical validation.
4. Unclear practical significance of model comparisons.
5. Insufficient evidence of a distinct research-track contribution.
6. Weak connection between benchmark scores and real operational outcomes.

The next submission requires a substantially stronger empirical study and clearer scientific contribution. Presentation corrections alone will not resolve the reasons for rejection.

NOTE:
All reported numerical results are taken from the supplied reviews and rebuttal. Proposed revisions are distinguished from experiments already reported in the submitted manuscript.
